Bigger Buffer k-d Trees on Multi-Many-Core Systems

A buffer k-d tree is a k-d tree variant for massively-parallel nearest neighbor search. While providing valuable speed-ups on modern many-core devices in case both a large number of reference and query points are given, buffer k-d trees are limited by the amount of points that can fit on a single device. In this work, we show how to modify the original data structure and the associated workflow to make the overall approach capable of dealing with massive data sets. We further provide a simple yet efficient way of using multiple devices given in a single workstation. The applicability of the modified framework is demonstrated in the context of astronomy, a field that is faced with huge amounts of data.

==> images/trees/leaf_processing.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{leaf_processing.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3651,2016)(1069,-4628)
\put(2196,-3333){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{ProcessAllBuffers}}%
}}}}
\end{picture}%


==> images/trees/leaf_processing2.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{leaf_processing2.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2858,887)(1862,-3876)
\end{picture}%


==> images/trees/leaf_processing_new.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{images/trees/leaf_processing_new.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2458,1961)(1067,-4573)
\put(2196,-3333){\makebox(0,0)[lb]{\smash{{\SetFigFont{6}{7.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{ProcessAllBuffers}}%
}}}}
\end{picture}%


==> images/trees/leaf_processing_with.txt <==
#FIG 3.2  Produced by xfig version 3.2.5b
Landscape
Center
Metric
A4      
100.00
Single
-2
1200 2
0 32 #c5c5c5
0 33 #ebebeb
0 34 #b7b7b7
0 35 #5b5b64
6 2203 3466 2276 3808
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 2276 3808 2276 3466 2203 3466 2203 3808 2215 3796 2239 3808
	 2252 3796 2276 3808
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2276 3539 2203 3539
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2276 3612 2203 3612
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2276 3686 2203 3686
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2276 3760 2203 3760
-6
6 2385 3465 2458 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 2458 3807 2458 3465 2385 3465 2385 3807 2397 3795 2421 3807
	 2434 3795 2458 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2458 3538 2385 3538
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2458 3611 2385 3611
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2458 3685 2385 3685
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2458 3759 2385 3759
-6
6 2835 3465 2908 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 2908 3807 2908 3465 2835 3465 2835 3807 2847 3795 2871 3807
	 2884 3795 2908 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2908 3538 2835 3538
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2908 3611 2835 3611
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2908 3685 2835 3685
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2908 3759 2835 3759
-6
6 1848 3757 3460 3759
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 1921 3758 1848 3758
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2097 3758 2024 3758
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3281 3757 3208 3757
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3460 3759 3387 3759
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3105 3757 3032 3757
-6
6 1843 3840 3463 4065
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 1888 3841 1888 4021
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2068 3841 2068 4021
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2248 3841 2248 4021
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3058 3840 3058 4020
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3238 3840 3238 4020
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3418 3840 3418 4020
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2428 3841 2428 4021
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2879 3842 2879 4022
-6
6 2961 4680 3336 4771
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3239 4771 3239 4681
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3149 4770 3149 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3059 4771 3059 4681
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3329 4770 3329 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2969 4770 2969 4680
-6
6 1972 5133 2347 5224
6 1972 5133 2347 5224
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2250 5224 2250 5134
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2160 5223 2160 5133
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2070 5224 2070 5134
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2340 5223 2340 5133
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 1980 5223 1980 5133
-6
-6
6 2962 5130 3337 5221
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3240 5221 3240 5131
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3150 5220 3150 5130
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3060 5221 3060 5131
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3330 5220 3330 5130
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2970 5220 2970 5130
-6
6 2013 6091 2160 6120
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 2146 6106 14 14 2146 6106 2160 6106
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 2027 6105 14 14 2027 6105 2041 6105
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 2088 6105 14 14 2088 6105 2102 6105
-6
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 1921 3537 1848 3537
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 1921 3610 1848 3610
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 1921 3684 1848 3684
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 2097 3806 2097 3464 2024 3464 2024 3806 2036 3794 2060 3806
	 2073 3794 2097 3806
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2097 3537 2024 3537
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2097 3610 2024 3610
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2097 3684 2024 3684
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3281 3536 3208 3536
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3281 3609 3208 3609
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3281 3683 3208 3683
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 3460 3807 3460 3465 3387 3465 3387 3807 3399 3795 3423 3807
	 3436 3795 3460 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3460 3538 3387 3538
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3460 3611 3387 3611
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3460 3685 3387 3685
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 3105 3805 3105 3463 3032 3463 3032 3805 3044 3793 3068 3805
	 3081 3793 3105 3805
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3105 3536 3032 3536
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3105 3609 3032 3609
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3105 3683 3032 3683
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 3281 3805 3281 3463 3208 3463 3208 3805 3220 3793 3244 3805
	 3257 3793 3281 3805
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 1921 3806 1921 3464 1848 3464 1848 3806 1860 3794 1884 3806
	 1897 3794 1921 3806
2 4 0 1 0 33 50 -1 20 0.000 0 0 3 0 0 5
	 3510 4230 1800 4230 1800 4050 3510 4050 3510 4230
2 2 0 1 0 33 50 -1 20 0.000 0 0 -1 0 0 5
	 1802 4483 1982 4483 1982 4663 1802 4663 1802 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 1982 4483 2162 4483 2162 4663 1982 4663 1982 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 2162 4483 2342 4483 2342 4663 2162 4663 2162 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 2342 4483 2522 4483 2522 4663 2342 4663 2342 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 2792 4483 2972 4483 2972 4663 2792 4663 2792 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 2972 4483 3152 4483 3152 4663 2972 4663 2972 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 3152 4483 3332 4483 3332 4663 3152 4663 3152 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 3332 4483 3512 4483 3512 4663 3332 4663 3332 4483
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3422 4444 3422 4264
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3242 4444 3242 4264
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3062 4444 3062 4264
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2252 4445 2252 4265
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2072 4445 2072 4265
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 1892 4445 1892 4265
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2882 4444 2882 4264
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2431 4443 2431 4263
2 2 0 1 0 7 50 -1 -1 0.000 0 0 -1 0 0 5
	 1976 4790 2336 4790 2336 4880 1976 4880 1976 4790
2 2 0 1 0 7 50 -1 -1 0.000 0 0 -1 0 0 5
	 2966 4790 3326 4790 3326 4880 2966 4880 2966 4790
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2249 4771 2249 4681
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2159 4770 2159 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2069 4771 2069 4681
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2339 4770 2339 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 1979 4770 1979 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2160 4995 2160 4903
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3150 4995 3150 4906
2 2 0 1 0 7 50 -1 -1 0.000 0 0 -1 0 0 5
	 1980 5014 2340 5014 2340 5104 1980 5104 1980 5014
2 2 0 1 0 7 50 -1 -1 0.000 0 0 -1 0 0 5
	 2970 5011 3330 5011 3330 5101 2970 5101 2970 5011
2 2 0 1 0 34 50 -1 20 0.000 0 0 -1 0 0 5
	 1800 5247 1980 5247 1980 5427 1800 5427 1800 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 1980 5247 2160 5247 2160 5427 1980 5427 1980 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 2160 5247 2340 5247 2340 5427 2160 5427 2160 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 2340 5247 2520 5247 2520 5427 2340 5427 2340 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 2790 5247 2970 5247 2970 5427 2790 5427 2790 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 2970 5247 3150 5247 3150 5427 2970 5427 2970 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 3150 5247 3330 5247 3330 5427 3150 5427 3150 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 3330 5247 3510 5247 3510 5427 3330 5427 3330 5247
4 0 0 50 -1 0 6 0.0000 2 90 1155 2195 4172 \\textsc{ProcessAllBuffers}\001
# 6
4 0 0 50 -1 0 7 0.0000 0 90 360 1223 3686 buffers\001
# 6
4 0 0 50 -1 0 7 0.0000 0 75 660 1083 5318 leaf structure\001
# 6
4 0 0 50 -1 0 7 0.0000 0 75 660 1094 4562 leaf structure\001
4 0 0 50 -1 0 7 0.0000 0 120 285 1258 5416 (host)\001
4 0 0 50 -1 0 7 0.0000 0 120 420 1207 4660 (device)\001


==> images/trees/leaf_processing_without.txt <==
#FIG 3.2  Produced by xfig version 3.2.5b
Landscape
Center
Metric
A4      
100.00
Single
-2
1200 2
0 32 #c5c5c5
0 33 #ebebeb
0 34 #b7b7b7
0 35 #5b5b64
6 2203 3466 2276 3808
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 2276 3808 2276 3466 2203 3466 2203 3808 2215 3796 2239 3808
	 2252 3796 2276 3808
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2276 3539 2203 3539
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2276 3612 2203 3612
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2276 3686 2203 3686
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2276 3760 2203 3760
-6
6 2385 3465 2458 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 2458 3807 2458 3465 2385 3465 2385 3807 2397 3795 2421 3807
	 2434 3795 2458 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2458 3538 2385 3538
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2458 3611 2385 3611
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2458 3685 2385 3685
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2458 3759 2385 3759
-6
6 2835 3465 2908 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 2908 3807 2908 3465 2835 3465 2835 3807 2847 3795 2871 3807
	 2884 3795 2908 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2908 3538 2835 3538
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2908 3611 2835 3611
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2908 3685 2835 3685
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2908 3759 2835 3759
-6
6 1848 3757 3460 3759
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 1921 3758 1848 3758
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2097 3758 2024 3758
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3281 3757 3208 3757
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3460 3759 3387 3759
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3105 3757 3032 3757
-6
6 1843 3840 3463 4065
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 1888 3841 1888 4021
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2068 3841 2068 4021
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2248 3841 2248 4021
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3058 3840 3058 4020
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3238 3840 3238 4020
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3418 3840 3418 4020
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2428 3841 2428 4021
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2879 3842 2879 4022
-6
6 2961 4680 3336 4771
6 150001739 149999519 -149998231 -150000451
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 3707 4241 14 14 3707 4241 3721 4241
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 3588 4240 14 14 3588 4240 3602 4240
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 3649 4240 14 14 3649 4240 3663 4240
-6
6 150002729 149999517 -149997241 -150000453
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 4697 4239 14 14 4697 4239 4711 4239
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 4578 4238 14 14 4578 4238 4592 4238
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 4639 4238 14 14 4639 4238 4653 4238
-6
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3239 4771 3239 4681
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3149 4770 3149 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3059 4771 3059 4681
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3329 4770 3329 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2969 4770 2969 4680
-6
6 1972 5133 2347 5224
6 1972 5133 2347 5224
6 150000750 149999972 -149999220 -149999998
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 2718 4694 14 14 2718 4694 2732 4694
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 2599 4693 14 14 2599 4693 2613 4693
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 2660 4693 14 14 2660 4693 2674 4693
-6
6 150001740 149999970 -149998230 -150000000
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 3708 4692 14 14 3708 4692 3722 4692
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 3589 4691 14 14 3589 4691 3603 4691
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 3650 4691 14 14 3650 4691 3664 4691
-6
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2250 5224 2250 5134
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2160 5223 2160 5133
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2070 5224 2070 5134
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2340 5223 2340 5133
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 1980 5223 1980 5133
-6
6 150000753 149999486 -149999217 -150000484
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 2721 4208 14 14 2721 4208 2735 4208
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 2602 4207 14 14 2602 4207 2616 4207
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 2663 4207 14 14 2663 4207 2677 4207
-6
6 150001743 149999484 -149998227 -150000486
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 3711 4206 14 14 3711 4206 3725 4206
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 3592 4205 14 14 3592 4205 3606 4205
1 3 0 1 0 0 49 -1 20 0.000 1 0.0000 3653 4205 14 14 3653 4205 3667 4205
-6
-6
6 2962 5130 3337 5221
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3240 5221 3240 5131
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3150 5220 3150 5130
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3060 5221 3060 5131
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3330 5220 3330 5130
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2970 5220 2970 5130
-6
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 1921 3537 1848 3537
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 1921 3610 1848 3610
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 1921 3684 1848 3684
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 2097 3806 2097 3464 2024 3464 2024 3806 2036 3794 2060 3806
	 2073 3794 2097 3806
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2097 3537 2024 3537
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2097 3610 2024 3610
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 2097 3684 2024 3684
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3281 3536 3208 3536
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3281 3609 3208 3609
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3281 3683 3208 3683
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 3460 3807 3460 3465 3387 3465 3387 3807 3399 3795 3423 3807
	 3436 3795 3460 3807
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3460 3538 3387 3538
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3460 3611 3387 3611
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3460 3685 3387 3685
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 3105 3805 3105 3463 3032 3463 3032 3805 3044 3793 3068 3805
	 3081 3793 3105 3805
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3105 3536 3032 3536
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3105 3609 3032 3609
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 2
	 3105 3683 3032 3683
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 3281 3805 3281 3463 3208 3463 3208 3805 3220 3793 3244 3805
	 3257 3793 3281 3805
2 1 0 1 0 7 52 -1 -1 0.000 0 0 -1 0 0 8
	 1921 3806 1921 3464 1848 3464 1848 3806 1860 3794 1884 3806
	 1897 3794 1921 3806
2 4 0 1 0 33 50 -1 20 0.000 0 0 3 0 0 5
	 3510 4230 1800 4230 1800 4050 3510 4050 3510 4230
2 2 0 1 0 33 50 -1 20 0.000 0 0 -1 0 0 5
	 1802 4483 1982 4483 1982 4663 1802 4663 1802 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 1982 4483 2162 4483 2162 4663 1982 4663 1982 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 2162 4483 2342 4483 2342 4663 2162 4663 2162 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 2342 4483 2522 4483 2522 4663 2342 4663 2342 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 2792 4483 2972 4483 2972 4663 2792 4663 2792 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 2972 4483 3152 4483 3152 4663 2972 4663 2972 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 3152 4483 3332 4483 3332 4663 3152 4663 3152 4483
2 2 0 1 0 33 50 -1 20 0.000 0 0 7 0 0 5
	 3332 4483 3512 4483 3512 4663 3332 4663 3332 4483
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3422 4444 3422 4264
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3242 4444 3242 4264
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 3062 4444 3062 4264
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2252 4445 2252 4265
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2072 4445 2072 4265
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 1892 4445 1892 4265
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2882 4444 2882 4264
2 1 1 1 1 7 50 -1 -1 1.000 0 0 -1 1 0 2
	1 1 1.00 30.00 30.00
	 2431 4443 2431 4263
2 2 0 1 0 7 50 -1 -1 0.000 0 0 -1 0 0 5
	 1976 4790 2336 4790 2336 4880 1976 4880 1976 4790
2 2 0 1 0 7 50 -1 -1 0.000 0 0 -1 0 0 5
	 2966 4790 3326 4790 3326 4880 2966 4880 2966 4790
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2249 4771 2249 4681
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2159 4770 2159 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2069 4771 2069 4681
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2339 4770 2339 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 1979 4770 1979 4680
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 2160 4995 2160 4903
2 1 0 1 4 7 50 -1 -1 0.000 0 0 -1 1 0 2
	1 1 1.00 15.00 15.00
	 3150 4995 3150 4906
2 2 0 1 0 7 50 -1 -1 0.000 0 0 -1 0 0 5
	 1980 5014 2340 5014 2340 5104 1980 5104 1980 5014
2 2 0 1 0 7 50 -1 -1 0.000 0 0 -1 0 0 5
	 2970 5011 3330 5011 3330 5101 2970 5101 2970 5011
2 2 0 1 0 34 50 -1 20 0.000 0 0 -1 0 0 5
	 1800 5247 1980 5247 1980 5427 1800 5427 1800 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 1980 5247 2160 5247 2160 5427 1980 5427 1980 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 2160 5247 2340 5247 2340 5427 2160 5427 2160 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 2340 5247 2520 5247 2520 5427 2340 5427 2340 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 2790 5247 2970 5247 2970 5427 2790 5427 2790 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 2970 5247 3150 5247 3150 5427 2970 5427 2970 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 3150 5247 3330 5247 3330 5427 3150 5427 3150 5247
2 2 0 1 0 34 50 -1 20 0.000 0 0 7 0 0 5
	 3330 5247 3510 5247 3510 5427 3330 5427 3330 5247
4 0 0 50 -1 0 6 0.0000 2 90 1155 2195 4172 \\textsc{ProcessAllBuffers}\001
# 6
4 0 0 50 -1 0 7 0.0000 0 90 360 1223 3686 buffers\001
# 6
4 0 0 50 -1 0 7 0.0000 0 75 660 1083 5318 leaf structure\001
# 6
4 0 0 50 -1 0 7 0.0000 0 75 660 1094 4562 leaf structure\001
4 0 0 50 -1 0 7 0.0000 0 120 285 1258 5416 (host)\001
4 0 0 50 -1 0 7 0.0000 0 120 420 1207 4660 (device)\001

